Spatially-Adaptive Filter Units for Compact and Efficient Deep Neural Networks

Convolutional neural networks excel in a number of computer vision tasks. One of their most crucial architectural elements is the effective receptive field size, that has to be manually set to accommodate a specific task. Standard solutions involve large kernels, down/up-sampling and dilated convolutions. These require testing a variety of dilation and down/up-sampling factors and result in non-compact representations and excessive number of parameters. We address this issue by proposing a new convolution filter composed of displaced aggregation units (DAU). DAUs learn spatial displacements and adapt the receptive field sizes of individual convolution filters to a given problem, thus eliminating the need for hand-crafted modifications. DAUs provide a seamless substitution of convolutional filters in existing state-of-the-art architectures, which we demonstrate on AlexNet, ResNet50, ResNet101, DeepLab and SRN-DeblurNet. The benefits of this design are demonstrated on a variety of computer vision tasks and datasets, such as image classification (ILSVRC 2012), semantic segmentation (PASCAL VOC 2011, Cityscape) and blind image de-blurring (GOPRO). Results show that DAUs efficiently allocate parameters resulting in up to four times more compact networks at similar or better performance.

==> cutout.txt <==

-----------------------------------------------------------------
\section{Introduction}

Deep convolutional neural networks (ConvNets)~\citep{He2015a,Xie2016c,Redmon2016,He2017} have become prevalent in visual feature learning. They can be applied to learn features for a broad spectrum of computer vision tasks and applications, such as image classification~\citep{He2015a}, semantic segmentation~\citep{Ronneberger2015,Chen2014}, image restoration, blind image deblurring~\citep{Tao2018}, etc. Although deep learning is general enough to enable applications to different tasks, this often cannot be done without significant ad-hoc modifications to the networks, which increases the complexity of the models and the underlying learning, and leads to inefficient use of parameters and sub-optimal performance.

%To successfully address each individual task, deep models address different issues that are specific for that task. 
%For instance, in image classification tasks, the ResNet~\citep{He2015a} model attains good high-level abstraction and large receptive field size, both needed for good performance. But this is achieved at the expense of reduced resolution in top features through progressively applied down-sampling operations. Such low-resolution features are sufficient for the classification task, but are not sufficient for an accurate localization of segmentation boundaries in dense prediction. For semantic segmentation, larger receptive field sizes and high-resolution features must be attained with different ad-hoc modifications. Most often resolution is increased with additional layers of convolution and up-sampling as in U-Net~\citep{Ronneberger2015}, or by removing several down-sampling steps and using dilated convolution as in the DeepLab \citep{Chen2014}. 

\begin{figure}
%\sidecaption
\includegraphics[width=\linewidth]{images/intro.pdf}
\caption{The displaced aggregation units (DAUs) afford efficient implementation. Convolution of a feature channel with a filter composed of several DAUs is implemented as  blurring by a single Gaussian and subsampling at learned displacements.\label{fig:intro}}
\end{figure}


Early works showed that pre-trained deep models for classification~\citep{Simonyan2015} can be applied to other tasks, such as semantic segmentation~\citep{Shelhamer2016} or image restoration~\cite{}. However, due to low-resolution features in the top layers of the classification models, this leads to sub-optimal solutions and further modifications to the networks are needed~\citep{Chen2016a}. A particularly important modification involves change to the receptive field size~\citep{Chen2014}, which must be adjusted differently for low and high-resolution features. However, since receptive field sizes are directly related to the number of free parameters and the resolution of the features, this forces the networks into further trade-offs. For instance, large kernels or additional layers of convolution and up-sampling in U-Net~\citep{Ronneberger2015} significantly increase the number of parameters. This results in added complexity of the network, in inefficient use of parameters, and in sub-optimal learning and performance.  %, while dilated convolutions in DeepLab~\citep{Chen2014} lock the receptive fields to specific pre-defined positions. 

%Although modifications address the original issue of large receptive field and high resolution feature, they introduce further problems.
Similar issues arise in the state-of-the-art models for semantic segmentation, DeepLab \citep{Chen2014}, where Atrous Spatial Pyramid Pooling (ASPP) adds several parallel convolutions, each using different dilation factors. This not only adds to the complexity of the network and increases the number of parameters, but also locks the network into using only the pre-defined spatial locations. \cite{Luo2016} proposed to learn receptive field, which \cite{Jeon2017} implemented as learning of the kernel weights displacements for the classification task, but they never addressed this in a principal way in relation to the receptive field and the number of parameters. On the other hand, existing models for segmentation only hand-tuned dilation factors; however, the combinatorial explosion of all possible dilation factors that need to be experimentally hand-tuned for specific application and domain prevents the network from achieving the optimal performance. Large dilations also significantly violate Nyquist theorem~\citep{Amidror2013}, resulting in griding artifacts as shown by \cite{Yu2017}. 



In this paper, we propose to address the issues of receptive field in a principal way by introducing a novel formulation of the convolutional filter kernel (see Figure~\ref{fig:intro}). The proposed model eliminates the trade-offs between the receptive field size, the number of parameters and the hand-tuned spatial offsets. This allows the network to inherently support different spectrum of tasks, such as image classification, image restoration, semantic segmentation or blind image deblurring, without relaying on any ad-hoc modification, such as dilated convolutions or large kernels. 
%Instead of using one set of ad-hoc modifications for classification and another for dense prediction, we propose a novel formulation of a deep network, which makes the network inherently applicable to both tasks without changes to the structure of the network. 

We achieve this by defining a convolutional filter in CovnNets as a mixture of several displaced aggregation units (see Figure~\ref{fig:intro}). We refer to the unit as the basic element of the convolutional kernel weights, where a standard $3\times3$ filter contains 9 such units arranged in a regular grid. In contrast to the standard filter, the proposed aggregation unit is not a single pixel positioned on a regular grid, but a locally averaged response of displaced units, where displacements are adapted during the learning. Thus, the receptive field size of each filter is tuned separately. Proposed units introduce three novel design concepts into the deep networks, in particular, they: (a) {\em decouple the parameter count} from the receptive field size, (b) make the {\em receptive field size dynamically adjustable} based on the training data, and (c) dynamically {\em adjust spatial focus} of sub-features.% in {\em an efficient manner}.  %This allows for a dynamic adaptation of receptive fields based on the training data. At the same time the number of parameters is independent of the receptive field size, facilitating automatic and efficient allocation of parameters.

%An important hyperparameter of the filters is their size, which is directly related to the number of free parameters in ConvNets. Large filters are avoided in the interest of keeping this number low and reducing overfitting. On the other hand, feature expressiveness improves with increased receptive fields~\citep{Chatfield2014}. Classification networks thus apply small filters and implicitly increase the receptive field size by gradually reducing resolution via pooling layers and increased depth~\citep{Simonyan2015}. But in dense prediction problems like segmentation~\citep{Long2015,Chen2014}, sufficient resolution is required for accurate localization of segmentation boundaries. Thus, large receptive fields have to explicitly be accounted for without resolution loss~\citep{Chen2017,Yu2015,Yu2017}.

%Increasing a receptive field without sacrificing resolution is addressed by dilated (atrous) convolution~\citep{Yu2015,Yu2017}. This approach increases the kernel receptive field by spreading out (dilating) the positions of the kernel sampling units (i.e., pixels). Large dilations significantly violate Nyquist theorem~\citep{Amidror2013}, resulting in griding artifacts~\citep{Yu2017}. Mitigation of these requires additional convolutional layers with progressively smaller dilations. The dilation factors are another hyperparameter that is manually tuned. To alleviate manual specification to some extent,~\citep{Chen2014,Chen2017} propose to use several pre-selected dilation factors and achieve excellent results. %Nevertheless, the dilation-enabled convolutional layers are different from those used in classification, which makes them application-specific.
%Nevertheless, specification of the convolutional filters size and dilations is application-specific and results in a different architecture to those used for classification.


%We define a convolutional filter as a mixture of several displaced aggregation units, which is a generalization of the convolutional layers typically used for classification and those for segmentation. In contrast to the standard filter, the aggregation unit is not a single pixel, but a locally averaged response. In our implementation, a Gaussian with a fixed variance is used for averaging. In contrast to standard ConvNets, our units are not positioned on a regular grid. Their displacements are adapted during learning, thus the receptive field size of each filter is tuned separately. This allows for large or small receptive fields without changing the number of parameters, facilitating automatic and efficient allocation of parameters.
%%We propose an efficient formulation that allows practical use in deep models.
 
%% Backpropagation is derived for all parameters and new layers are implemented in standard ConvNet package with the low-level CUDA procedures~\citep{Jia2014}. 
%%Both design concepts result in several improvements of the deep networks, such as: (a) {\em an efficient use of parameters}, (b) the eliminated hand-crafting of the dilation rates, (c) {\em no gridding} effects due to sub-pixel displacement, and (d) {\em on-the-fly removal} of unneeded filter {\em units}. 
%% We demonstrate that a {\em single} type of DAU-based filters achieve comparable performance to the state-of-the-art ConvNets on the tasks of classification, semantic segmentation and blind image deblurring, while at the same time reducing the number of parameters for up to 4-times. 
Our major contribution is the proposed {\em displaced aggregation unit} (DAU) convolutional filter and its efficient formulation with sub-pixel displacements, which seamlessly replaces the standard convolution layer in any existing deep architecture  (see Figure~\ref{fig:intro}). The proposed DAUs result in a novel deep learning approach, which we demonstrate is able to: 
\begin{itemize}
    \item automatically and {\em efficiently allocate parameters} for spatial coverage with up to 4-times less parameters than the standard ConvNet,
    \item {\em inherently} address {\em a broad spectrum of different tasks} with no ad-hoc modifications, 
    \item {\em eliminate} the dilated convolutions with {\em hand-crafted dilation factors}, and
    \item provide a {\em novel analysis} of deep network in {\em parameter allocation} and {\em spatial coverage}.
\end{itemize}
We demonstrate those capabilities on several modern architectures for the task of image classification, semantic image segmentation and blind-image deblurring. The proposed units lower the complexity of the model and the number of parameters up to 4$\times$, while achieving comparable or even better performance than state-of-the-art deep models. This is particularly well demonstrated when applying the ResNet-101 classification model to the semantic segmentation task, where DAU model outperforms the standard network by 4\% while using 15\% less parameters than the standard network. Furthermore, our novel analysis of DAUs provides new insight into the deep learning models from the perspective of parameter allocation and the required spatial distribution of units. Parameter study demonstrates that only a few DAUs per filter provide a sufficient spatial coverage, while recorded \textit{learned} displacements in DAUs reveal the displacement patterns, which can serve to design a better model for individual tasks. Finally, we have made CUDA implementation of the DAUs publicly available for Caffe and TensorFlow frameworks to allow seamless integration into any existing architectures\footnote{Caffe and TensorFlow implementation of DAUs are available at https://github.com/skokec/DAU-ConvNet-caffe and  https://github.com/skokec/DAU-ConvNet.}. We will also provide DAU models for several state-of-the-art architectures reported in this paper together with the trained models to facilitate full reproducibility of this work.

Note that this work builds on our preliminary findings on displaced aggregation units published in our conference papers~\citep{Tabernik2016,Tabernik2018}; however, preliminary work was done using only a shallow networks with less then 7 layer and on a limited set of domains for classification and semantic segmentation. In this work, we extensively evaluate DAUs on new domains and tasks, such as on Cityscape dataset~\citep{Cordts2016}  for semantic segmentation and on GOPRO dataset~\citep{Kim2017} for blind-image deblurring. Moreover, several additional very-deep state-of-the-art networks with up to 101 layers are evaluated on classification, semantic segmentation and blind-image deblurring tasks. This includes architectures such as ResNet~\citep{He2015a}, DeepLab~\citep{Chen2014} and U-Net-based SRN-DeblurNet~\citep{Tao2018}.
 % with less parameters in all evaluated models when using DAUs, with parallel dilated convolution in ASPP replaced by a single DAU layer in DeepLab, and
 
The remainder of this paper is structured as follows: in Section~\ref{sec:related-work} we review most closely related works and describe DAU in Section~\ref{sec:method}. In Section~\ref{sec:dau-analysis} we present a comprehensive study of DAU convolution filter parameters and displacements, while we demonstrate application of DAUs to the tasks of classification, semantic segmentation and blind-image deblurring in Sections~\ref{sec:class-perf},~\ref{sec:sem-segment} and~\ref{sec:deblur}, respectively. We conclude with a discussion in Section~\ref{sec:conclusion}.

-----------------------------------------------------------------
\section{Displaced aggregation units~\label{sec:method}}

In this section we present our method that introduces spatial focus of features and receptive field adaption to deep convolutional networks. In classic deep convolutional network we define activation map of $i$-th feature in a single layer as $Y_{i}=f(Z_{i})$ and $Z_{i}=\sum\nolimits_s W_{s}\ast X_{s}+b_{s}$, where $b_s$ is bias, $\ast$ is a convolution operation between input activations maps $X_s$ and filter weights $W_{s}$, and $f(\cdot)$ is a non-linear function, such as ReLU or sigmoid. We incorporate the properties of spatial focus into deep networks with the parametrization of filter weights $W_{s}$. We parametrize weights with a model that allows a focus on specific features in 2D plane and can adept receptive fields during learning while providing an efficient means of computing it. We model weights using a linear combination of Gaussian distributions and for efficient implementation formulate output activation map in our layer as:
%\begin{equation}
%W_{s}=\sum\nolimits_s\tilde{w}_{k}G(\theta_k),
%\end{equation} 
\begin{align}
Y_{i}&=f\left(\underset{s}{\sum}\underset{k}{\sum}\tilde{w}_{k}\mathcal{T}_{\vec{\mu}_{k}}(G(\sigma) \ast X_{s})+b_{s}\right), \label{equ:fast-gauss-cnn}
\end{align} 
where $G(\sigma)$ is zero-mean Gaussian distribution with variance $\sigma$, weight value $\tilde{w}_{k}$ applied to each distribution and 2D translation operation $\mathcal{T}_{\vec{\mu}_{k}}$ with an offset $\vec{\mu}_{k}$. 
Note, that parameters $\tilde{w}_{k}$ and $\vec{\mu}_{k}$ depend on specific component index $k$, sub-feature index $s$ and feature index $i$, and should be indexed as $\tilde{w}_{k,i,j}$ and $\vec{\mu}_{k,s,i}$, however, in our notation we omit them for clarity. Parameter for variance $\sigma$ on the other hand is fixed for the whole layer. 

Our parametrization of filter weights is similar to deep compositional models of Tabernik et al.~\cite{Tabernik2016} using $W_{s}=\sum\nolimits_s\tilde{w}_{k}G(\theta_k)$ and $\theta_{k}=[\vec{\mu}_{k}, \sigma_k]$, however, our model is more efficient as it assumes several constraints. In particular, we apply constraints to offset values, forcing them to only integer values, $\vec{\mu} \in \mathbb{Z} $. We also share the same variance $\sigma_k$ between features on the same layer:

\begin{equation}
\theta_{k}=[\vec{\mu}_{k} \in \mathbb{Z},\sigma]\label{equ:param-restric}.
\end{equation}
We can then consider that Gaussian distribution $G(\theta_{k})$ is translation invariant and can therefore be written as:
\begin{align}
	G(\theta_{k}) &= G(\vec{\mu}_{k},\sigma) \\
    			  &= \mathcal{T}_{\vec{\mu}_{k}}(G(\sigma_{k})), \label{equ:gauss-trans-invariance}
\end{align}
where $\mathcal{T}_x(f,y) = f(y-x)$ is translation invariance of function $f$. By incorporating restrictions from Eq.~(\ref{equ:param-restric}) and translation invariance from Eq.~(\ref{equ:gauss-trans-invariance}) we can re-write output activation map $Y_i$ as:

\begin{align}
Y_{i}&=f\left(\underset{s}{\sum}\underset{k}{\sum}\tilde{w}_{k}\mathcal{T}_{\vec{\mu}_{k}}(G(\sigma)) \ast X_{s}+b_{s}\right)\label{equ:gauss_cnn_fast_v1}.
\end{align}
Furthermore, we can consider that convolution is invariant in translation and therefore holds:
\begin{align*}
\mathcal{T}_x(f \ast g) &= \mathcal{T}_x(f) \ast g \\
					    &= f \ast \mathcal{T}_x(g),
\end{align*}
This now allows us to perform convolution operation first and then translate the convolved input based on the offset $\vec{\mu}_{k}$ as required for the $k$-th composition:
\begin{align}
Y_{i}&=f\left(\underset{s}{\sum}\underset{k}{\sum}\tilde{w}_{k}\mathcal{T}_{\vec{\mu}_{k}}(\tilde{X}_{s})+b_{s}\right)\label{equ:gauss_cnn_fast_v2},
\end{align}
where $\tilde{X}_{s} = G(\sigma) \ast X_{s}$. Since $\tilde{X}_{s}$ is dependent only on sub-feature index $s$ and not on feature index $i$ or Gaussian component index $k$, we can pre-compute $\tilde{X}_{s}$ and re-use the convolved result when computing output for individual component. With offsets restricted to integer values the result for one component is only a weighted and offseted $\tilde{X}_{s}$.
% --------------------------------------------------------
 deep lerarning can learn features and important part in that are filters
%- filters influence the type of features that the network can capture and affects the network in terms of parameters and receptive field sizes
%- however, there are no generic filter types, different filters are needed for different problems
%- for classification smaller filters are needed but in dense prediction filters with larger receptive fields as prefered
%- current ConvNets cannot adapt filters to having small and large receptive fields while having other properties fixed (i.e. having the same number of parameters)
%- workarounds is dilated/atrous convolution, but this still has problems (have to predefine dilate factor, have to use multiple dilations, leads to griding artifacts)
%- we propose a novel solution by replacing current fixed filter units with displaced aggregation unit that are spatially unconstrained and can focus on specific spatial features that are important for the problem at hand
%- our contributions are:
%   - displaced aggregation unit
%   - show comperable performance on ImageNet and improved performance on PASCL VOC seg.
%   - 
%   - "spatial focus and adaptation" analysis where we show what kind of spatial distributions are needed
%   - parameter count analysis for spatial domain


%\paragraph*{Receptive field and resolution:} An important fundamental issue with the existing network models can be found in their architectural design that is intended for classification problems. In the network this is reflected in the gradual reduction of resolution in higher layers. This works great for classification problems but is not suitable for many dense prediction problems such as semantic segmentation, image restoration or 3D depth estimation {\color{red} [references]}. Addressing those problems requires finer resolution at higher layers as well as access to contextual information, therefore bigger receptive fields. In convolutional neural networks those two properties are in direct contradistinction since large receptive fields are attained through reduction of resolution. Since increasing receptive fields through larger filter sizes would quadratically inflate the number of parameters many instead addressed this problem with different workarounds such as dilated or atrous convolutions. Nevertheless, a fundamental cause for this issue remains in the deep model itself and has not been fully addressed. Workarounds are also not perfect and introduce other issues. For instance 

%\begin{itemize}
%\item not only that receptive fields are unconstrainted but they should also allow %finer control over spatial domain
%\item e.g. for some domains it is better to have weights close to center, while for others it may be better to have them far from center, deep nets should not limit itself to specific locations already at the definition of the model
%\item spatially adaptive should mean unrestricted in size as well as unrestricted in specific location (even if that means sub-pixel accuracy)
%\end{itemize}

%\paragraph*{Dimensionality of the parameter space:} A common critique of deep models is also the dimension of the parameter space, i.e., the number of learnable parameters. Deep learning models assume minimal prior structure and often require large amount of data to learn structure for good representation. But when model has equal or grater amount of learnable parameters it becomes prone to overfiting issues. For fully-connected layers this problem has been alleviated with strong regularization, dropout or by completely avoiding fully-connected layers. While in convolutional layers the amount of parameters is directly tied to the size of kernel weights and the number of channels, therefore, this issue has normally been addressed with 1x1 bottleneck layers~\cite{Lin2013,He2015a} and small kernel sizes, e.g. using 3x3 kernels~\cite{Simonyan2015}. Deeper models with max-pooling then compensated for the smaller spatial coverage of 3x3 filters. From the perspective of the parameters even smaller filters than 3x3 may be desirable since many compression techniques are still able to significantly reduce the parameter space. However, in convolutional  networks this can be achieved only at the expense of a smaller spatial coverage, which at 3x3 kernel sizes is already at a minimum of one neighboring pixel. To address this issue and reduce the parameter count even further we propose that deep neural networks should have sparse filter weights with filter sizes uncoupled from the dimensions of the parameter space. This will not only reduce the parameter space but will also enable fair experimental verification of the parameter space sizes independent of the receptive filed sizes. 

%\begin{itemize}
%\item note to myself: this should be shorter and more concise 
%\item maybe move some to related work
%\item main points should be:
%\item too many parameters in deep net
%\item different ways to address but main one is 3x3 networks
%\item this may reduce parameter size but has effect on spatial coverage
%\item we should have such property in a model that can reduce parameter size without modifying spatial coverage
%\item we should address this with features that can be spatially instead therefore using as little parameters as possible

%\end{itemize}
%\paragraph*{Robustness to occlusions:} Often overlooked issue in deep networks is a robustness to occlusions. Prior work in the literature points to a poor robustness under significant occlusions~\cite{Tabernik2015,Osherov2017a,George2017}. For instance, George et al.~\cite{George2017} showed CovnNets perform poorly when MNIST digits are occluded with noise, patches, clutter or even deletion, while Osherov and Lindenbaum~\cite{Osherov2017a} showed worse performance when ImageNet dataset is occluded with another object. While~\cite{Osherov2017a} addresses this with additional regularization, George et al.~\cite{George2017} points to a lack of structure for poor performance. In particular their hierarchical compositional model is capable of reasoning about the occluded objects and compensate for features that are occluded. In ConvNets this is a fundamental problem as features cannot be easily explained or reasoned about. We propose that features in deep networks should have a more explicit structure which allows easier interpretation and reasoning. Furthermore, we propose that a structure of deep features follows the findings of Osherov and Lindenbaum~\cite{Osherov2017a} and is focused to specific spatial regions thus eliminating the need for explicit regularization.


%\paragraph{Our contributions:} In this work we propose a novel deep network model that addresses the issues of large receptive field and large parameter spacee {\color{red} we want large RF but small parameter spac}. We incorporate two important novel properties into a basic unit of deep model to achieve this:
%\begin{itemize} 
%\setlength\itemsep{-0.2em}
%\item Spatially unconstrained and sparse convolutional filter weights.
%\item Uncoupled receptive filed sizes from the dimensions of the parameter space.
%\item A spatially focused features on a specific regions.
%\end{itemize} 
%Following the proposed properties we derive a novel convolutional layer with a spatial constraints applied to previous layer feature responses as our main contribution. Spatial constraints are introduced through a parametrization of filter weights. In particular, we parametrize filter weights as a linear combination of offseted Gaussian distributions similar to Tabernik et al.~\cite{Tabernik2016a}. Moreover, the model we propose has an efficient formulation of the filter weights parametrization. This allows our model to be used in deeper and larger network architectures as well as removes spatial constraints on filter weights. As the size of the filter weights does not have to be pre-defined we also reduce the amount of hyper-parameters. We show on AlexNet architecture that our deep model learns sparse filter weights and achieves performance comparable to classic AlexNet convolutional networks while having smaller parameter space. As our next contribution we also demonstrate that a direct benefit of an unconstrained filter weights are larger receptive fields which can improve performance on dense prediction problems such as semantic segmentation.

%\begin{itemize}
%\item our main contributions should be:
%\item propose model that can be spatially focused but adaptive
%\item show that this model is comperable on ImageNet and better on segmentation (last one should not be our main claim)
%\item spatial focus and adaptation analysis, where we show what kind of spatial distribution must a model have
%\item parameter space analysis, where we show that due to spatially focused features we can reduce number of parameters; our claim would be that deep models do not need that many parameters per filter weights and we propose a model that shows that;
%\item our claim must also be that our model can learn with reduced num of params and any other compression techniques are complementary (we can show this by removing components with small weights even on network that has already less params then ConvNet)
%\end{itemize}

%------------------------------------------------------------------------
-----------------------------------------------------------------------------
%Deep convolutional networks are achieving state-of-the-art results on many problems ranging from object classification and localization to visual tracking. However, the core architecture of such state-of-the-art models has not changed much since their inception two decades ago {\color{red} There are more layers and different non-linearities}. Newer models still rely on the architecture similar to the one introduced by LeCun~\cite{LeCun1998}, with several layers of stacked convolutions, increasingly reduced spatial resolution in higher layers and relatively small filter sizes {\color{red} To stress the small filter sizes, we can have a separate sentence}. Newer improvements {\color{red} Is Krizhevsky a newer improvement?} addressed only minor but important details that adapted the architectures for more complex visual representations. In particular, improvements in rectified linear unit~\cite{Krizhevsky2012} enabled quicker learning, while batch-normalization~\cite{Chang2015} and residual learning~\cite{He2015a} addressed  the problem of {\color{red} vanishing} gradients. Such improvements pawed {\color{red} paved} the way for expending networks in their width {\color{red} make it non-ambiguous} and depth~\cite{Simonyan2015,He2015a}, and helped solved two problems of early models: (a) it provided capacity for complex representation through additional non-linear functions, and (b) in combination with max-pooling it increased the receptive fields to capture larger objects {\color{red} larger receptive fields need a stronger justification}.

%- deep conv. nazanje velik impakt in zelo dobre za feature (1. stavek)
%- razlicni ljudje probavali razlicne arch (2. stavek)
%- najpomembnejsi del je convolucijski filter (
%- nato razlozimo zakaj so pomembni, na kaj vse vplivajo
---------------------------------------------------------------------
Deep convolutional networks have become a prevalent method for learning visual features {\color{red} [references]}. An integral part in deep feature learning are convolutional filters, whose definition, particularly through the number of parameters and the size of the available receptive fields,  directly influences the type of features that a network can capture. Different filter characteristics may be suitable for different problems. For example, for classification smaller filters are sufficient as appropriate receptive field size is provided through reduced resolution at higher layers~\cite{Simonyan2015}. On the other hand, dense prediction problems need higher resolution to obtain detailed object boundary border~\cite{Long2015,Chen2014} and, thus, small filters may not be sufficient to provide adequate receptive field sizes. This directly changes the requirements for filter properties to having larger receptive fields~\cite{Chen2017,Yu2015,Yu2017}.

Current deep convolutional networks will have difficulty adapting filter properties of the same model to small receptive fields for one problems and larger one for other problems while leaving other properties to their optimal settings. In particular, to adjust filters for larger receptive fields the current filter by definition relates that to increased parameter count. A rectangular windowed filter increases parameter count quadratically, thus significantly increasing chances for overfitting. This issue directly stems from the definition of filters which in current deep convolutional networks defines filter as a rectangular window of weights where each learnable unit is a single pixel value in the filter. 

Others have partially addressed this issue with dilated or atrous convolution~\cite{Yu2015,Yu2017}. Dilated convolution inflates the kernel with a predefined factor, therefore, to achieve appropriate spatial coverage filters need to be applied repeatedly with different dilation factors that are hand-selected~\cite{Chen2014,Chen2017}. This not only adds hyper-parameters but more importantly increases the number of learnable filter weights used with different dilate factors. Properly selecting dilation factors can also be difficult as different problems may require different spatial distribution of weights. Other issues have also been observed such as griding artifacts~\cite{Yu2017} that have to be addressed with appropriate max-pooling layers. Although dilation mitigates the issue of parameters for larger receptive field the underlaying problem still remains in the definition of the filter. To fully address this issue the definition of filter should be replaced with one that decouples the parameter count from the receptive field size.

In this work we propose a novel formulation of a convolutional filter using a displaced aggregation units. We define a filter as a linear combination of one or more units and propose that rigid pixel level units from rectangular windowed filter design are replaced with units that aggregate features from spatially local neighborhood and have a particular spatial displacement that is fully unconstrained. Our proposed displaced aggregation units have several novel properties. As displacement of a unit is unconstrained we allow units to move to positions that are needed for the problem at hand. This effectively achieves adaptation of receptive filed sizes to any given problem. Second, each proposed unit can replace multiple units from classic filter as they aggregate local neighborhood of a feature. When combined with unconstrained positioning to locations important for the problem we enable more efficient allocation of parameters as compared to standard network where units are fixed. Lastly, by using explicit displacement of a unit instead of implicit location as in standard filter we uncouple the parameter count from the size of the receptive fields and allow network to learn appropriate receptive fields without additional parameter count.

Contribution of this paper are "?several-folded?". First, we show how a displaced aggregation units can be implemented with the parametrization of filter weights using Gaussian distributions. We also show that displacement of our proposed units can be learned with gradient descend and back-propagation as they are fully differentiable. Next, we demonstrate our model on classification problem where we achieve comparable results to classic ConvNets, however, we achieve that at a significantly reduced parameter count. We also demonstrate our model on semantic segmentation problem. Furthermore, our unique filter design allows us to perform several experimental analysis that have not been done before. As our model can fully learn unit displacements in a sub-pixel accuracy we can measure spatial distribution of our filters and can provide more insight into how units of a filter should be spatially distributed. Lastly, we analyze how important is the allocation of parameters per a single filter by varying the parameter count allocated for a filter. This type of parameter analysis has not been possible before as classic convolutional networks have always impaired receptive field size when varying per-filter parameter count. We show that 3 to 4-times less parameters per filter are needed compared to ConvNets to achieve comparable performance. 

The remainder of this paper is structured as follows: in Section~\ref{sec:related-work} we present several related works, in Section~\ref{sec:method} we present our method in more detail and in Section~\ref{sec:eval} we evaluate our method on classification and semantic segmentation. In Section~\ref{sec:spatial-analysis} we then present our analysis on spatial distribution of filter units and in Section~\ref{sec:param-analysis} we show our analysis on per-filter parameter count. We conclude with a discussion in Section~\ref{sec:conclusion}
--------------------------------------------------------------------
